GRB 191016A: A highly collimated gamma-ray burst jet with magnetised energy injection

Long gamma-ray burst GRB 191016A was a bright and slow rising burst that was detected by the \textit{Swift} satellite and followed up by ground based Liverpool Telescope (LT). LT follow-up started $2411$-s after the \textit{Swift} Burst Alert Telescope (BAT) trigger using imager IO:O around the time of the late optical peak. From $3987-7687$-s, we used the LT polarimeter RINGO3 to make polarimetric and photometric observations of the GRB simultaneously in the $V,R$ and $I$ bands. The combined optical light curve shows an initial late peak followed by a decline until 6147-s, 6087-s, and 5247-s for $I,R$ and $V$ filters respectively followed by a flattening phase. There is evidence of polarization at all phases including polarization ($P = 14.6 \pm 7.2 \%$) which is coincident with the start of the flattening phase. The combination of the light curve morphology and polarization measurement favours an energy injection scenario where slower magnetised ejecta from the central engine catches up with the decelerating blast wave. We calculate the minimum energy injection to be $\Delta E / E>0.36$. At a later time combining the optical light curve from BOOTES (reported via GCN) and IO:O we see evidence of a jet break with jet opening angle 2 \degree.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
